Advancing Natural Orbital Functional Calculations Through Deep Learning-Inspired Techniques for Large-Scale Strongly Correlated Electron Systems

Natural orbital functional (NOF) theory offers a promising approach for studying strongly correlated systems at an affordable computational cost, with an accuracy comparable to highly demanding wavefunction-based methods. However, its widespread adoption in cases involving a large number of correlated electrons has been limited by the extensive iterations required for convergence. In this work, we present a disruptive approach that embeds the techniques used for optimization in deep learning within the NOF calculation, constituting a substantial advance in the scale of accessible systems. The revamped procedure is based on the adaptive momentum technique for orbital optimization, alternated with the optimization of the occupation numbers, significantly improving the computational feasibility of challenging calculations. This work represents a complete change in the size scale of the systems that can be reached using NOF theory. We demonstrate this with three examples that involve a large number of electrons: (i) the symmetric dissociation of a large hydrogen cluster, (ii) an analysis of occupancies distribution in fullerenes, and (iii) a study of the singlet-triplet energy gap in linear acenes. Notably, the hydrogen cluster calculation, featuring 1000 electrons, represents the largest NOF calculation performed to date and one of the largest strongly correlated electron calculations ever reported. This system, which serves as an ideal model for a strongly correlated Mott insulator, illustrates a metal-to-insulator transition where all electrons participate in the correlation phenomenon, offering insight in a unique challenge. We anticipate that this work will enable the practical application of NOFs to increasingly complex and intriguing systems, leveraging the method's inherent scalability and accuracy.

==> c36-d6h-n.dat <==
idx PNOF7 GNOF
1 1.9998728 1.999939
2 1.999869 1.9999295
3 1.9998683 1.9999288
4 1.9998676 1.9999241
5 1.9998659 1.9999237
6 1.9998655 1.9999218
7 1.9998655 1.9999216
8 1.999865 1.9999203
9 1.9998646 1.99992
10 1.9998646 1.9999199
11 1.9998633 1.9999177
12 1.999863 1.9999173
13 1.9998626 1.9999159
14 1.9998619 1.9999159
15 1.9998606 1.9999137
16 1.9998603 1.9999132
17 1.99986 1.9999124
18 1.9998594 1.999912
19 1.9998594 1.9999119
20 1.9998589 1.9999109
21 1.9998584 1.9999075
22 1.9998582 1.9999063
23 1.999858 1.999904
24 1.9998573 1.9999004
25 1.9998544 1.9999002
26 1.9998532 1.9998998
27 1.9998527 1.9998997
28 1.9998522 1.999899
29 1.9998477 1.9998976
30 1.9998477 1.9998969
31 1.9998476 1.9998963
32 1.9998476 1.999895
33 1.9998457 1.9998947
34 1.9998455 1.9998938
35 1.9998444 1.9998935
36 1.9998431 1.9998927
37 1.974811 1.9770264
38 1.9747931 1.9770242
39 1.9747328 1.9767517
40 1.9745665 1.9767292
41 1.9745167 1.9767059
42 1.9744213 1.9766173
43 1.9743843 1.9766151
44 1.9743659 1.9766121
45 1.9743173 1.976576
46 1.9742797 1.9765392
47 1.9742593 1.9763107
48 1.9742108 1.9760797
49 1.9741762 1.9760395
50 1.9740878 1.9759864
51 1.9740715 1.9759548
52 1.9740162 1.9759423
53 1.973926 1.9758812
54 1.9738973 1.975849
55 1.9738855 1.9757871
56 1.9738001 1.9756882
57 1.9737902 1.9756617
58 1.9737243 1.9756458
59 1.9736155 1.9755963
60 1.9732859 1.9754193
61 1.9732051 1.9752998
62 1.9731 1.9752799
63 1.9730811 1.9752713
64 1.9730735 1.975252
65 1.9730427 1.9752205
66 1.972967 1.9751651
67 1.9728771 1.975151
68 1.9728512 1.9750516
69 1.9727978 1.9750155
70 1.9727245 1.9750153
71 1.9727074 1.974992
72 1.9726866 1.974969
73 1.9726753 1.974907
74 1.9725194 1.9748779
75 1.972465 1.9747848
76 1.9724564 1.9746362
77 1.972398 1.9745136
78 1.9723694 1.9744951
79 1.9723502 1.9744765
80 1.9723471 1.9744635
81 1.97225 1.9744278
82 1.9722309 1.9743337
83 1.9722001 1.9742133
84 1.9721863 1.9741944
85 1.9721298 1.9741534
86 1.9720491 1.9741353
87 1.9719703 1.9741044
88 1.9719361 1.9739983
89 1.971901 1.9739711
90 1.9718613 1.9737691
91 1.8612935 1.9667414
92 1.8491581 1.9667022
93 1.8468874 1.9666841
94 1.8443395 1.9666768
95 1.8401485 1.9665362
96 1.8399667 1.9664658
97 1.838403 1.9664366
98 1.8362282 1.9663904
99 1.8316715 1.9659661
100 1.8296393 1.9658739
101 1.764241 1.9658463
102 1.6916007 1.9657927
103 1.6778549 1.9657922
104 1.6445021 1.9656449
105 1.6435934 1.9654281
106 1.185274 1.4308237
107 1.1516951 1.4026394
108 1.0511656 1.0720661
109 0.9459162 0.9276585
110 0.8470938 0.5970141
111 0.8109668 0.5688822
112 0.3517538 0.0321499
113 0.3510385 0.0320747
114 0.3209751 0.0320396
115 0.3072458 0.0312569
116 0.2348034 0.0310229
117 0.1650135 0.0309517
118 0.164694 0.0307996
119 0.1601469 0.0306244
120 0.1600988 0.0305328
121 0.1558886 0.0305314
122 0.155876 0.0303567
123 0.1500832 0.0302895
124 0.149068 0.0301692
125 0.1467276 0.0299831
126 0.1342345 0.0298542
127 0.0216133 0.0184734
128 0.0215827 0.0182816
129 0.0215382 0.0182638
130 0.0215159 0.0182476
131 0.0214571 0.0181248
132 0.0214178 0.0180856
133 0.0214128 0.0180656
134 0.021386 0.0180616
135 0.0212972 0.0180471
136 0.0212769 0.0179996
137 0.0212456 0.0178988
138 0.0212386 0.0178593
139 0.0211584 0.0178561
140 0.0211566 0.0178303
141 0.0210347 0.017617
142 0.0210253 0.0174523
143 0.020991 0.0174359
144 0.0209725 0.0174203
145 0.02094 0.017403
146 0.0209383 0.0173885
147 0.0209033 0.0173708
148 0.020882 0.0173456
149 0.0208538 0.0173377
150 0.020786 0.017325
151 0.0207099 0.0173209
152 0.0206936 0.0173156
153 0.0205832 0.0173035
154 0.0205337 0.0173025
155 0.02035 0.0172036
156 0.0202622 0.0171794
157 0.020138 0.0171746
158 0.020007 0.0171695
159 0.0199091 0.0171273
160 0.0198817 0.0171242
161 0.0198055 0.0170967
162 0.0197971 0.0170931
163 0.0197702 0.0170524
164 0.019678 0.0170144
165 0.0196764 0.0169614
166 0.0196686 0.016861
167 0.0196553 0.0168185
168 0.0196227 0.0168176
169 0.019616 0.0167779
170 0.0195684 0.0167686
171 0.0195229 0.0167468
172 0.01951 0.0167278
173 0.0194849 0.0166602
174 0.0194465 0.016653
175 0.0194393 0.0166147
176 0.0194028 0.0165958
177 0.0193959 0.0164886
178 0.0193585 0.0164331
179 0.0193288 0.0164052
180 0.0190535 0.0163516
181 0.0037892 0.004863
182 0.0037621 0.0047786
183 0.0037597 0.0047588
184 0.0037439 0.0047343
185 0.0037225 0.00473
186 0.0037116 0.0047234
187 0.0037086 0.0047153
188 0.0036957 0.0046811
189 0.0036947 0.0046705
190 0.0036758 0.0046324
191 0.0036718 0.0046308
192 0.0036708 0.0041908
193 0.0036702 0.0041519
194 0.0036699 0.0041403
195 0.0036696 0.0040316
196 0.0036673 0.0039916
197 0.0036664 0.0039865
198 0.0036537 0.0039293
199 0.0036496 0.0039034
200 0.0036408 0.0038104
201 0.003638 0.0037936
202 0.0036358 0.0037912
203 0.0036339 0.0037853
204 0.0036327 0.0037296
205 0.0036304 0.003724
206 0.0036237 0.0037217
207 0.0036208 0.0037128
208 0.0036147 0.0036533
209 0.0036104 0.0036126
210 0.003609 0.0035774
211 0.0035985 0.003562
212 0.0035886 0.0035581
213 0.0035813 0.0035472
214 0.0035742 0.0035382
215 0.0035728 0.0035301
216 0.0035723 0.0035213
217 0.0035682 0.0035167
218 0.0035679 0.0034906
219 0.0035621 0.0034857
220 0.0035566 0.0034833
221 0.0035388 0.0034817
222 0.0035339 0.0034599
223 0.0035336 0.0034468
224 0.0035297 0.0034295
225 0.0035268 0.0034268
226 0.0035249 0.0034201
227 0.0035216 0.003398
228 0.003518 0.0033915
229 0.0035145 0.0033867
230 0.0034899 0.0033826
231 0.0034636 0.0033444
232 0.0034348 0.0033252
233 0.0034275 0.0033232
234 0.003394 0.0033105
235 0.0033905 0.0032986
236 0.0033418 0.0032972
237 0.0033384 0.0032786
238 0.003314 0.0032579
239 0.0032514 0.0032387
240 0.0031979 0.0032007
241 0.0031337 0.0031951
242 0.0028721 0.0031537
243 0.0027903 0.0030924
244 0.0026548 0.0030743
245 0.0026403 0.0030591
246 0.0025646 0.0030588
247 0.0024226 0.0030433
248 0.0023722 0.0029535
249 0.0023126 0.0029406
250 0.0023078 0.0028531
251 0.0022989 0.0026398
252 0.0022917 0.0025596
253 0.0022721 0.0024929
254 0.0022599 0.0024695
255 0.002251 0.002394
256 0.0022203 0.002383
257 0.002161 0.0023514
258 0.0020904 0.0023391
259 0.0020558 0.002263
260 0.0020489 0.002254
261 0.0020355 0.0022273
262 0.0020342 0.0022136
263 0.0020284 0.0022043
264 0.0020216 0.0021838
265 0.0020068 0.0021731
266 0.0020049 0.0021591
267 0.0020023 0.0021565
268 0.0020013 0.0021512
269 0.0019773 0.0021445
270 0.0019741 0.0021355
271 0.0019439 0.0021286
272 0.001936 0.0021204
273 0.0019287 0.0020972
274 0.001921 0.0020811
275 0.00192 0.0020711
276 0.0019 0.002067
277 0.001872 0.0020562
278 0.0018699 0.0020416
279 0.0018696 0.0019837
280 0.0018606 0.0019748
281 0.0018509 0.0019743
282 0.0018345 0.0019444
283 0.0018332 0.0019239
284 0.0018308 0.0019133
285 0.0018268 0.0018698
286 0.0018157 0.0018674
287 0.0018042 0.0018555
288 0.0017428 0.0018384
289 0.0017334 0.0018068
290 0.0017258 0.0017888
291 0.0017019 0.0017799
292 0.0016919 0.0017688
293 0.0016756 0.001714
294 0.0016698 0.0017045
295 0.0016426 0.0016968
296 0.0016399 0.0016926
297 0.0016399 0.0016808
298 0.0016395 0.0016305
299 0.0016129 0.0016193
300 0.0016 0.0015952
301 0.0015714 0.00154
302 0.0015237 0.0014799
303 0.0014083 0.0014448
304 0.0013859 0.0014163
305 0.00093 0.0013952
306 0.0009142 0.0013643
307 0.0008915 0.0013614
308 0.0008838 0.0013442
309 0.0008768 0.001339
310 0.0008695 0.001315
311 0.0008663 0.0012995
312 0.0008631 0.0012966
313 0.0008628 0.0012927
314 0.0008625 0.0012574
315 0.0008596 0.0012565
316 0.0008591 0.0012433
317 0.0008585 0.0012424
318 0.0008567 0.0012221
319 0.0008546 0.0011931
320 0.0008518 0.0011917
321 0.0008432 0.0011814
322 0.0008422 0.0011684
323 0.0008409 0.0011448
324 0.0008409 0.0011353
325 0.0008379 0.0011129
326 0.0008373 0.0011086
327 0.000837 0.0011063
328 0.000836 0.0011004
329 0.0008354 0.0010837
330 0.0008345 0.001074
331 0.0008321 0.0010575
332 0.0008312 0.0010464
333 0.0008307 0.0009849
334 0.0008275 0.0009438
335 0.0008261 0.0009279
336 0.0008253 0.0009263
337 0.0008215 0.0009223
338 0.0008213 0.0009178
339 0.0008203 0.0009048
340 0.0008195 0.0008865
341 0.0008191 0.0008834
342 0.0008156 0.0008702
343 0.0008156 0.0008593
344 0.0008134 0.000859
345 0.0008108 0.0008455
346 0.0008089 0.000832
347 0.0008088 0.0008289
348 0.0008061 0.0008071
349 0.0008037 0.0007692
350 0.0008026 0.0007598
351 0.0007996 0.0007587
352 0.0007972 0.0007585
353 0.0007949 0.0007502
354 0.0007933 0.000736
355 0.0007918 0.0007316
356 0.0007911 0.0007303
357 0.0007907 0.00073
358 0.0007903 0.0007269
359 0.0007879 0.0007221
360 0.0007871 0.0007171
361 0.0006921 0.0007169
362 0.0005944 0.0007147
363 0.0005821 0.000703
364 0.0005682 0.0006952
365 0.0004957 0.0006886
366 0.0004766 0.0006865
367 0.0004618 0.0006842
368 0.0004574 0.0006766
369 0.0004527 0.0006703
370 0.0004496 0.0006702
371 0.0004491 0.0006646
372 0.0004419 0.0006624
373 0.0004406 0.0006615
374 0.0004187 0.0006593
375 0.0003925 0.0006564
376 0.0003912 0.0006552
377 0.0003888 0.000654
378 0.0003864 0.0006444
379 0.0003805 0.0006438
380 0.0003772 0.0006415
381 0.0003699 0.0006413
382 0.0003626 0.0006393
383 0.0003571 0.0006311
384 0.0003565 0.0006283
385 0.0003556 0.0006282
386 0.0003471 0.0006266
387 0.000327 0.0006156
388 0.0002997 0.000169
389 0.0002762 0.0001289
390 0.0002703 0.000128
391 0.0002647 0.0001077
392 0.0002582 9.93E-05
393 0.0002407 7.98E-05
394 0.0002362 7.81E-05
395 0.0002194 6.66E-05
396 0.0002031 5.87E-05
397 0.0001391 5.85E-05
398 0.0001375 5.82E-05
399 0.000137 5.75E-05
400 0.0001366 5.46E-05
401 0.0001362 5.34E-05
402 0.000134 5.32E-05
403 0.000133 5.31E-05
404 0.0001327 5.26E-05
405 0.0001324 5.26E-05
406 0.0001321 5.25E-05
407 0.0001315 5.19E-05
408 0.0001306 5.12E-05
409 0.0001279 5.09E-05
410 0.0001279 5.06E-05
411 0.0001267 4.99E-05
412 0.0001264 4.97E-05
413 0.000126 4.88E-05
414 0.0001259 4.76E-05
415 0.0001253 4.75E-05
416 0.0001251 4.66E-05
417 0.0001244 4.62E-05
418 0.0001243 4.59E-05
419 0.0001242 4.58E-05
420 0.0001237 4.53E-05
421 0.0001236 4.51E-05
422 0.0001234 4.42E-05
423 0.0001228 4.41E-05
424 0.0001228 4.40E-05
425 0.0001222 4.38E-05
426 0.0001219 4.32E-05
427 0.0001217 4.31E-05
428 0.0001215 4.29E-05
429 0.0001207 4.28E-05
430 0.0001206 4.23E-05
431 0.0001198 4.11E-05
432 0.0001195 4.08E-05
433 1.12E-05 3.94E-05
434 1.11E-05 3.84E-05
435 1.11E-05 3.74E-05
436 1.08E-05 3.68E-05
437 1.07E-05 3.67E-05
438 1.05E-05 3.66E-05
439 1.05E-05 3.59E-05
440 1.04E-05 3.57E-05
441 1.01E-05 3.49E-05
442 1.00E-05 3.45E-05
443 1.00E-05 3.28E-05
444 9.90E-06 3.23E-05
445 9.80E-06 3.17E-05
446 9.70E-06 3.16E-05
447 9.20E-06 3.13E-05
448 9.10E-06 3.06E-05
449 9.00E-06 3.06E-05
450 9.00E-06 2.96E-05
451 8.80E-06 2.96E-05
452 8.60E-06 2.92E-05
453 8.30E-06 2.88E-05
454 8.30E-06 2.82E-05
455 8.30E-06 2.78E-05
456 8.30E-06 2.73E-05
457 8.00E-06 2.72E-05
458 8.00E-06 2.69E-05
459 7.90E-06 2.68E-05
460 7.80E-06 2.63E-05
461 7.80E-06 2.62E-05
462 7.50E-06 2.58E-05
463 7.40E-06 2.50E-05
464 7.30E-06 2.43E-05
465 7.20E-06 2.37E-05
466 6.70E-06 2.36E-05
467 6.30E-06 2.33E-05
468 6.20E-06 2.14E-05
469 5.90E-06 2.11E-05
470 5.70E-06 1.91E-05
471 5.60E-06 1.83E-05
472 5.50E-06 1.81E-05
473 5.30E-06 1.75E-05
474 5.30E-06 1.71E-05
475 5.10E-06 1.57E-05
476 5.00E-06 1.57E-05
477 4.90E-06 1.47E-05
478 4.90E-06 1.34E-05
479 4.70E-06 1.22E-05
480 4.70E-06 9.50E-06
481 4.70E-06 9.40E-06
482 4.60E-06 8.60E-06
483 4.60E-06 8.30E-06
484 4.20E-06 8.00E-06
485 3.80E-06 7.30E-06
486 3.80E-06 7.00E-06
487 3.60E-06 6.20E-06
488 3.50E-06 6.00E-06
489 3.50E-06 5.60E-06
490 3.50E-06 5.60E-06
491 3.40E-06 5.30E-06
492 3.40E-06 5.10E-06
493 3.30E-06 4.90E-06
494 3.30E-06 4.60E-06
495 3.20E-06 4.60E-06
496 3.20E-06 4.50E-06
497 3.10E-06 4.40E-06
498 3.00E-06 4.20E-06
499 3.00E-06 4.10E-06
500 2.90E-06 3.80E-06
501 2.80E-06 3.80E-06
502 2.80E-06 3.70E-06
503 2.70E-06 3.50E-06
504 2.70E-06 3.50E-06
505 2.60E-06 3.40E-06
506 2.50E-06 3.20E-06
507 2.40E-06 3.20E-06
508 2.40E-06 3.20E-06
509 2.40E-06 3.00E-06
510 2.30E-06 3.00E-06
511 2.20E-06 2.90E-06
512 2.10E-06 2.80E-06
513 2.10E-06 2.70E-06
514 2.00E-06 2.70E-06
515 2.00E-06 2.60E-06
516 1.90E-06 2.50E-06
517 1.90E-06 2.50E-06
518 1.80E-06 2.50E-06
519 1.80E-06 2.40E-06
520 1.70E-06 2.40E-06
521 1.70E-06 2.30E-06
522 1.70E-06 2.30E-06
523 1.70E-06 2.10E-06
524 1.70E-06 2.10E-06
525 1.70E-06 2.00E-06
526 1.60E-06 2.00E-06
527 1.60E-06 2.00E-06
528 1.60E-06 2.00E-06
529 1.40E-06 2.00E-06
530 1.30E-06 1.80E-06
531 1.30E-06 1.80E-06
532 1.30E-06 1.70E-06
533 1.20E-06 1.50E-06
534 1.20E-06 1.30E-06
535 1.10E-06 1.30E-06
536 1.10E-06 1.20E-06
537 1.00E-06 1.20E-06
538 9.00E-07 1.00E-06
539 9.00E-07 9.00E-07
540 7.00E-07 7.00E-07


==> c60-n.dat <==
idx PNOF7 GNOF
1 1.9998838 1.9999417
2 1.9998823 1.9999407
3 1.9998793 1.9999354
4 1.9998784 1.9999317
5 1.9998779 1.9999316
6 1.9998775 1.9999306
7 1.9998767 1.9999292
8 1.9998766 1.9999276
9 1.9998764 1.9999276
10 1.9998763 1.9999274
11 1.9998762 1.9999268
12 1.999876 1.9999265
13 1.999876 1.9999265
14 1.9998758 1.9999263
15 1.9998757 1.9999262
16 1.9998756 1.9999252
17 1.9998755 1.9999251
18 1.9998755 1.9999251
19 1.9998754 1.999925
20 1.9998754 1.9999248
21 1.9998752 1.9999238
22 1.9998751 1.9999235
23 1.9998747 1.9999234
24 1.9998746 1.9999231
25 1.9998746 1.999923
26 1.9998744 1.9999229
27 1.9998743 1.9999227
28 1.9998742 1.9999223
29 1.9998742 1.9999213
30 1.9998741 1.9999209
31 1.9998741 1.9999207
32 1.9998739 1.9999206
33 1.9998738 1.9999205
34 1.9998737 1.9999202
35 1.9998737 1.9999199
36 1.9998736 1.9999198
37 1.9998734 1.9999193
38 1.9998733 1.9999188
39 1.9998732 1.9999184
40 1.9998725 1.9999173
41 1.9998725 1.9999168
42 1.9998723 1.9999166
43 1.9998718 1.9999161
44 1.9998704 1.9999155
45 1.9998701 1.9999155
46 1.9998698 1.9999148
47 1.9998695 1.9999146
48 1.9998688 1.9999145
49 1.9998684 1.9999126
50 1.9998684 1.9999125
51 1.9998681 1.9999118
52 1.9998676 1.9999107
53 1.9998675 1.9999079
54 1.9998671 1.9999077
55 1.999867 1.9999076
56 1.9998669 1.9999073
57 1.9998668 1.9999054
58 1.9998666 1.9999027
59 1.9998664 1.9998986
60 1.9998649 1.9998976
61 1.9762081 1.977603
62 1.9758869 1.9771164
63 1.9754585 1.9770741
64 1.9753891 1.9768327
65 1.9753464 1.9767242
66 1.9751808 1.9766585
67 1.9750776 1.9766261
68 1.9750176 1.9765296
69 1.9749678 1.9764933
70 1.9749529 1.9764678
71 1.9749046 1.9764656
72 1.9748595 1.9764505
73 1.9748543 1.9764485
74 1.9747626 1.9764122
75 1.9747339 1.9763016
76 1.9747027 1.9762791
77 1.9746782 1.9762785
78 1.9746617 1.9762717
79 1.9746055 1.9762644
80 1.9746012 1.976243
81 1.9745833 1.976229
82 1.9745679 1.9762265
83 1.9745214 1.9762211
84 1.9745099 1.9762107
85 1.9744666 1.9761617
86 1.9744515 1.9761296
87 1.9744508 1.9761082
88 1.9743874 1.9761059
89 1.9743759 1.9759917
90 1.974375 1.9759866
91 1.974364 1.9759857
92 1.9742983 1.9759468
93 1.9742885 1.9759303
94 1.9742626 1.9759188
95 1.974238 1.975899
96 1.9742373 1.9758674
97 1.9742349 1.9758328
98 1.9742252 1.9758183
99 1.9742184 1.9758021
100 1.9742057 1.9757943
101 1.9742057 1.9757928
102 1.9741893 1.9757925
103 1.9741545 1.9757879
104 1.9741428 1.9757752
105 1.9741389 1.9757742
106 1.9741377 1.9757557
107 1.9741257 1.975744
108 1.9741207 1.9757263
109 1.9741037 1.9756984
110 1.9740984 1.9756792
111 1.974096 1.9756514
112 1.9740937 1.9756406
113 1.9740545 1.9756345
114 1.9740502 1.9756161
115 1.9740277 1.9756143
116 1.9740244 1.9756139
117 1.9739418 1.9756127
118 1.9739242 1.9755938
119 1.9739189 1.9755778
120 1.973891 1.9754981
121 1.9738767 1.9754699
122 1.9738677 1.9754627
123 1.9738562 1.9754446
124 1.9738508 1.9754437
125 1.9738481 1.9754322
126 1.9738326 1.9754157
127 1.9738306 1.9753845
128 1.9737908 1.975382
129 1.9737894 1.9753606
130 1.9737617 1.9753308
131 1.9736755 1.9753162
132 1.9736663 1.9752385
133 1.9736431 1.9751757
134 1.9736242 1.9751619
135 1.9735939 1.9751374
136 1.9735713 1.9751131
137 1.9735294 1.9750974
138 1.9735073 1.975089
139 1.9734708 1.975066
140 1.9734688 1.9750623
141 1.9734444 1.9750244
142 1.9734419 1.9750059
143 1.9733106 1.9749582
144 1.9732669 1.9749209
145 1.9732372 1.9749118
146 1.9731955 1.9748983
147 1.9730286 1.9748924
148 1.9730195 1.9748891
149 1.9728206 1.9747606
150 1.9726988 1.9746789
151 1.8868605 1.9675717
152 1.8776386 1.9675563
153 1.8756651 1.967552
154 1.8750948 1.9675394
155 1.8745506 1.9675147
156 1.8743783 1.9674936
157 1.8727087 1.9674744
158 1.8691175 1.9674697
159 1.8684211 1.9674615
160 1.8649922 1.9674534
161 1.8567684 1.9674463
162 1.851434 1.9674443
163 1.845733 1.9674442
164 1.8454884 1.9674306
165 1.845274 1.9674281
166 1.8443833 1.9674247
167 1.8180197 1.9673922
168 1.817107 1.9673866
169 1.815539 1.9673638
170 1.7367175 1.9673511
171 1.7144822 1.9673457
172 1.7052398 1.9673324
173 1.6910264 1.9672726
174 1.6710929 1.9672652
175 1.5050425 1.967241
176 1.4839743 1.9672326
177 1.4328025 1.9672022
178 1.2961307 1.9671883
179 1.2616556 1.9671615
180 1.2494395 1.9670693
181 0.7480769 0.0311801
182 0.7360429 0.0310307
183 0.7020348 0.0308589
184 0.5650985 0.0307888
185 0.5134863 0.0307446
186 0.4924091 0.030666
187 0.3268338 0.0306577
188 0.308149 0.030563
189 0.2927905 0.0305516
190 0.2822462 0.0305401
191 0.2607419 0.0305175
192 0.1833065 0.030482
193 0.1817505 0.0304052
194 0.180134 0.0303834
195 0.1538797 0.0303649
196 0.1531606 0.030354
197 0.1525421 0.0302192
198 0.1510047 0.029976
199 0.1466939 0.0298401
200 0.1413402 0.0296759
201 0.1308304 0.0296476
202 0.1294032 0.0296207
203 0.1268457 0.0295994
204 0.1241389 0.0295755
205 0.1238182 0.0295451
206 0.1233332 0.0295128
207 0.1211129 0.0294593
208 0.1200106 0.0294555
209 0.119914 0.0294115
210 0.1090176 0.029329
211 0.0205536 0.0177253
212 0.0204792 0.0177029
213 0.0203631 0.0177015
214 0.0202179 0.0177014
215 0.0201858 0.0175157
216 0.0201834 0.017508
217 0.0201269 0.0174908
218 0.0201178 0.0174746
219 0.0201148 0.0174698
220 0.0200535 0.0174589
221 0.0200441 0.0174052
222 0.0200283 0.0173998
223 0.0200261 0.0173973
224 0.0200092 0.017382
225 0.0200058 0.0173375
226 0.0200011 0.0173309
227 0.0199927 0.0173266
228 0.0198805 0.0172908
229 0.0198664 0.0172892
230 0.0198573 0.0172875
231 0.0198135 0.0172852
232 0.0198043 0.0172832
233 0.0197976 0.0172823
234 0.019788 0.0172605
235 0.0197252 0.0172504
236 0.0197219 0.017247
237 0.0197179 0.0172449
238 0.0196984 0.0172221
239 0.0196953 0.0171902
240 0.019695 0.0171687
241 0.0196893 0.0171549
242 0.0196889 0.0171337
243 0.0196862 0.0171305
244 0.0196792 0.0171271
245 0.0196738 0.0170852
246 0.0196548 0.0170589
247 0.0196548 0.0170498
248 0.0196216 0.0170495
249 0.0196111 0.0170453
250 0.0195971 0.0170177
251 0.019582 0.0170052
252 0.0195744 0.016981
253 0.0195531 0.0169785
254 0.0195471 0.0169773
255 0.0195461 0.0169748
256 0.0195385 0.016968
257 0.0194963 0.0169614
258 0.0194846 0.0169468
259 0.0194805 0.016942
260 0.019473 0.0169403
261 0.0194719 0.0169328
262 0.0194614 0.016926
263 0.0194597 0.0169105
264 0.01945 0.0168992
265 0.0194445 0.0168939
266 0.0194318 0.0168879
267 0.0194261 0.0168343
268 0.0194128 0.0168019
269 0.019407 0.0167927
270 0.0193918 0.0167842
271 0.0193823 0.0167802
272 0.0193772 0.0167598
273 0.0193713 0.0167589
274 0.0193713 0.0167556
275 0.0193056 0.0167497
276 0.0192885 0.0167494
277 0.0192644 0.016734
278 0.0192437 0.0167284
279 0.0192416 0.016705
280 0.0192363 0.0166991
281 0.0192336 0.0166683
282 0.019232 0.0166424
283 0.0192132 0.0166311
284 0.0191818 0.0165957
285 0.0191383 0.0165831
286 0.0191341 0.0165785
287 0.0191328 0.0165643
288 0.0191305 0.0165552
289 0.0191139 0.0165464
290 0.0191082 0.0165276
291 0.0190949 0.0165253
292 0.0190419 0.0165119
293 0.0190167 0.0164733
294 0.0189681 0.0164616
295 0.0189485 0.0164514
296 0.0189428 0.016448
297 0.0188322 0.0163823
298 0.0187941 0.0162685
299 0.0186081 0.0162088
300 0.0185893 0.0161192
301 0.003623 0.0047091
302 0.0036153 0.0047047
303 0.0035911 0.0045856
304 0.003577 0.0045831
305 0.0035655 0.0045604
306 0.0035566 0.0045499
307 0.0035506 0.0045452
308 0.0035234 0.0045227
309 0.0035168 0.0045209
310 0.0035137 0.0045132
311 0.0035066 0.0045116
312 0.003505 0.0044311
313 0.0034973 0.0044057
314 0.0034879 0.0043884
315 0.0034803 0.0043643
316 0.0034762 0.0043067
317 0.0034699 0.0042632
318 0.0034611 0.0041793
319 0.0034596 0.0041793
320 0.0034561 0.0041176
321 0.0034554 0.0040949
322 0.0034481 0.0040922
323 0.0034411 0.0040907
324 0.003438 0.0040317
325 0.0034354 0.0040147
326 0.0034346 0.0038879
327 0.003433 0.003856
328 0.0034324 0.0038299
329 0.0034295 0.0038094
330 0.003429 0.0037707
331 0.0034276 0.0037529
332 0.0034247 0.0037511
333 0.0034236 0.0037317
334 0.0034233 0.0036984
335 0.003423 0.0036611
336 0.0034208 0.0036533
337 0.0034184 0.0036103
338 0.003418 0.0035938
339 0.0034164 0.0035822
340 0.0034135 0.0035802
341 0.0034118 0.003562
342 0.003407 0.0035563
343 0.0034068 0.0035428
344 0.0034063 0.0035368
345 0.0033945 0.0035357
346 0.0033905 0.0035156
347 0.0033874 0.0034859
348 0.003386 0.0034839
349 0.0033841 0.0034822
350 0.0033826 0.0034804
351 0.0033826 0.0034754
352 0.0033821 0.0034727
353 0.0033794 0.0034486
354 0.0033756 0.0034429
355 0.003375 0.0034413
356 0.003374 0.0034312
357 0.003371 0.0034191
358 0.0033681 0.0034074
359 0.0033667 0.0034067
360 0.0033621 0.003398
361 0.0033618 0.0033881
362 0.0033589 0.0033772
363 0.0033565 0.0033577
364 0.0033532 0.0033542
365 0.0033518 0.0033403
366 0.003351 0.0033375
367 0.003351 0.0033256
368 0.0033458 0.0033099
369 0.0033429 0.0033084
370 0.0033397 0.0033007
371 0.0033376 0.0032865
372 0.0033361 0.0032723
373 0.0033352 0.0032561
374 0.0033307 0.0032525
375 0.0033268 0.0032395
376 0.0033255 0.0032265
377 0.003325 0.003223
378 0.0033243 0.0031926
379 0.0033127 0.0031804
380 0.0033096 0.0031731
381 0.0033049 0.0031712
382 0.003304 0.0031706
383 0.003301 0.0031691
384 0.0032997 0.0031512
385 0.0032988 0.0031302
386 0.0032958 0.0031225
387 0.0032914 0.0031021
388 0.0032685 0.0031002
389 0.0032664 0.0030974
390 0.0032646 0.0030759
391 0.0032544 0.003071
392 0.0032431 0.003042
393 0.0032409 0.003021
394 0.0032021 0.0030104
395 0.0031489 0.0030097
396 0.0027349 0.0030042
397 0.0025614 0.0030041
398 0.002463 0.0029983
399 0.0024446 0.0029921
400 0.0024131 0.002991
401 0.0023932 0.0029865
402 0.002387 0.002972
403 0.002375 0.0029715
404 0.0023596 0.0029665
405 0.0023519 0.0029599
406 0.0023408 0.002959
407 0.0023371 0.0029456
408 0.002335 0.0029416
409 0.0023333 0.0029332
410 0.0023214 0.0029283
411 0.0023093 0.0029095
412 0.0023076 0.0028974
413 0.0023066 0.0028859
414 0.0022969 0.0028845
415 0.0022865 0.0028751
416 0.0022856 0.0028675
417 0.0022792 0.0028318
418 0.0022718 0.0028282
419 0.0022693 0.0027861
420 0.0022674 0.0027458
421 0.0022653 0.0027442
422 0.0022651 0.0027203
423 0.0022639 0.0027016
424 0.0022574 0.0027015
425 0.0022551 0.0026905
426 0.0022473 0.002629
427 0.0022438 0.0025775
428 0.0022417 0.0025355
429 0.0022413 0.0024588
430 0.0022311 0.0024341
431 0.0022255 0.0024281
432 0.0022239 0.0023589
433 0.0022192 0.0023555
434 0.0022135 0.002282
435 0.0022109 0.0022736
436 0.0022098 0.002267
437 0.0021906 0.0022665
438 0.0021889 0.0022453
439 0.002179 0.0022305
440 0.002174 0.0022197
441 0.002173 0.002211
442 0.0021703 0.0022102
443 0.0021692 0.0022056
444 0.0021642 0.0022042
445 0.0021623 0.002201
446 0.0021595 0.0021898
447 0.0021591 0.0021896
448 0.0021526 0.002183
449 0.0021236 0.0021776
450 0.0021162 0.0021486
451 0.0021048 0.0021405
452 0.0020945 0.0021401
453 0.0020854 0.0021388
454 0.0020766 0.0021327
455 0.0020739 0.0021282
456 0.0020735 0.0021235
457 0.0020575 0.0021203
458 0.0020466 0.0021046
459 0.002044 0.0020905
460 0.0020334 0.0020746
461 0.002028 0.0020573
462 0.0020262 0.0020565
463 0.0020254 0.0020517
464 0.0020184 0.0020303
465 0.0020146 0.0020256
466 0.002012 0.0019959
467 0.0020021 0.0019938
468 0.0019935 0.0019893
469 0.0019911 0.0019833
470 0.0019869 0.0019421
471 0.001985 0.001932
472 0.0019613 0.0018962
473 0.0019351 0.0018961
474 0.001933 0.001894
475 0.0019274 0.0018933
476 0.0019052 0.0018821
477 0.0018978 0.0018671
478 0.0018592 0.0018184
479 0.0018549 0.0017902
480 0.0018245 0.0017872
481 0.001805 0.0017711
482 0.0017836 0.0017551
483 0.0017606 0.0017454
484 0.0016704 0.0017189
485 0.001644 0.001718
486 0.0016372 0.0017044
487 0.0016004 0.001701
488 0.0015891 0.0016976
489 0.00155 0.0016886
490 0.0014402 0.0016773
491 0.0014189 0.0016687
492 0.0013985 0.0016467
493 0.0013675 0.0016257
494 0.0013407 0.0015722
495 0.0012806 0.0015376
496 0.0012489 0.0015334
497 0.001189 0.00152
498 0.0011834 0.0014807
499 0.0011315 0.0014778
500 0.0010997 0.0014715
501 0.0010911 0.0014265
502 0.0010298 0.0014152
503 0.0010016 0.001395
504 0.0009259 0.0013903
505 0.0008855 0.0013792
506 0.0008407 0.0013467
507 0.0008373 0.0013398
508 0.0008359 0.001334
509 0.0008345 0.0013315
510 0.0008307 0.0013286
511 0.0008263 0.0013127
512 0.0008209 0.0012912
513 0.0008207 0.0012892
514 0.000819 0.0012855
515 0.0008186 0.0012852
516 0.0008168 0.001265
517 0.0008154 0.0012382
518 0.0008116 0.0012369
519 0.0008114 0.0012339
520 0.000811 0.0012293
521 0.000811 0.0012116
522 0.000808 0.0012103
523 0.0008079 0.0012048
524 0.0008038 0.0012038
525 0.0008004 0.0012012
526 0.0008001 0.0011987
527 0.0007997 0.0011971
528 0.0007994 0.0011918
529 0.0007989 0.0011869
530 0.0007982 0.0011685
531 0.0007962 0.0011673
532 0.0007932 0.0011556
533 0.000792 0.001151
534 0.0007918 0.0011508
535 0.0007916 0.0011388
536 0.0007913 0.0011365
537 0.0007908 0.0011331
538 0.0007906 0.0011317
539 0.0007901 0.0011317
540 0.0007896 0.0011151
541 0.0007888 0.0011133
542 0.0007876 0.0011132
543 0.0007871 0.0011012
544 0.0007854 0.001096
545 0.0007854 0.001086
546 0.0007848 0.0010595
547 0.0007835 0.0010586
548 0.0007808 0.0010465
549 0.0007801 0.0010322
550 0.0007779 0.00102
551 0.0007758 0.0010197
552 0.0007754 0.0010095
553 0.0007739 0.0009956
554 0.0007737 0.0009933
555 0.0007733 0.0009823
556 0.0007699 0.0009763
557 0.0007699 0.0009668
558 0.0007698 0.0009473
559 0.000769 0.0009386
560 0.0007686 0.0009375
561 0.0007681 0.0009317
562 0.0007645 0.0009296
563 0.0007644 0.0009118
564 0.0007631 0.0009092
565 0.000763 0.0009046
566 0.0007626 0.0009026
567 0.0007621 0.0008976
568 0.0007621 0.0008975
569 0.0007602 0.0008794
570 0.0007601 0.0008787
571 0.0007601 0.0008747
572 0.0007595 0.0008737
573 0.0007594 0.000871
574 0.000759 0.000868
575 0.000757 0.0008662
576 0.0007569 0.0008609
577 0.0007562 0.0008405
578 0.0007552 0.0008364
579 0.0007527 0.0008202
580 0.0007525 0.000818
581 0.0007517 0.0008174
582 0.0007513 0.0008147
583 0.0007509 0.000806
584 0.0007508 0.0008006
585 0.0007506 0.0007979
586 0.0007478 0.000797
587 0.0007478 0.0007918
588 0.0007478 0.0007876
589 0.0007472 0.0007816
590 0.0007468 0.0007746
591 0.0007444 0.0007665
592 0.0007428 0.0007636
593 0.0007384 0.0007549
594 0.0007384 0.0007442
595 0.0007378 0.0007395
596 0.0007354 0.0007325
597 0.0007344 0.0007279
598 0.0007307 0.0007253
599 0.0006919 0.000721
600 0.0006657 0.0007202
601 0.0006573 0.0007174
602 0.0006338 0.0007092
603 0.0006239 0.0007063
604 0.0005978 0.0007031
605 0.0005865 0.0006981
606 0.0005591 0.0006939
607 0.0005565 0.0006907
608 0.0005482 0.0006897
609 0.0005357 0.000687
610 0.0005302 0.0006859
611 0.0005245 0.0006836
612 0.0005196 0.0006824
613 0.000514 0.0006823
614 0.0004999 0.000681
615 0.0004911 0.0006802
616 0.0004876 0.0006789
617 0.0004813 0.0006782
618 0.0004636 0.0006778
619 0.0004587 0.0006762
620 0.0004543 0.0006752
621 0.0004513 0.0006722
622 0.0004424 0.0006707
623 0.0004412 0.0006648
624 0.0004311 0.000664
625 0.0004123 0.00066
626 0.0004107 0.0006586
627 0.0004003 0.0006569
628 0.0003997 0.0006563
629 0.0003786 0.0006552
630 0.0003761 0.0006543
631 0.0003727 0.0006536
632 0.0003709 0.0006521
633 0.0003563 0.0006464
634 0.0003453 0.0006432
635 0.0003346 0.0006431
636 0.0003339 0.0006426
637 0.0003308 0.0006416
638 0.0003237 0.0006414
639 0.0003134 0.0006409
640 0.0003106 0.0006381
641 0.0003042 0.000637
642 0.0003011 0.0006366
643 0.0002902 0.000636
644 0.0002868 0.0006342
645 0.0002852 0.0006341
646 0.0002741 0.0006326
647 0.0002721 0.0006318
648 0.000272 0.0006287
649 0.0002683 0.0006285
650 0.0002672 0.0006273
651 0.000261 0.0006269
652 0.0002531 0.0006261
653 0.0002472 0.0006232
654 0.0002407 0.0006219
655 0.0002245 0.0006212
656 0.0002222 0.0006118
657 0.00022 0.0006083
658 0.0002054 0.0005817
659 0.000204 0.0005089
660 0.0001986 0.0004765
661 0.0001155 5.46E-05
662 0.0001148 5.41E-05
663 0.0001144 5.18E-05
664 0.0001141 5.12E-05
665 0.000114 5.10E-05
666 0.0001138 5.06E-05
667 0.0001136 5.06E-05
668 0.0001136 5.05E-05
669 0.0001135 5.04E-05
670 0.0001133 5.04E-05
671 0.0001133 4.96E-05
672 0.0001132 4.87E-05
673 0.0001131 4.83E-05
674 0.0001131 4.83E-05
675 0.0001131 4.83E-05
676 0.0001131 4.79E-05
677 0.0001131 4.79E-05
678 0.0001128 4.79E-05
679 0.0001128 4.73E-05
680 0.0001127 4.70E-05
681 0.0001126 4.69E-05
682 0.0001126 4.67E-05
683 0.0001125 4.63E-05
684 0.0001124 4.60E-05
685 0.0001123 4.57E-05
686 0.0001123 4.56E-05
687 0.0001123 4.52E-05
688 0.0001122 4.52E-05
689 0.0001121 4.50E-05
690 0.0001121 4.48E-05
691 0.0001121 4.47E-05
692 0.000112 4.43E-05
693 0.000112 4.42E-05
694 0.0001119 4.34E-05
695 0.0001119 4.33E-05
696 0.0001117 4.29E-05
697 0.0001117 4.28E-05
698 0.0001116 4.28E-05
699 0.0001116 4.28E-05
700 0.0001116 4.24E-05
701 0.0001115 4.18E-05
702 0.0001114 4.12E-05
703 0.0001114 4.08E-05
704 0.0001114 4.05E-05
705 0.0001114 3.94E-05
706 0.0001114 3.92E-05
707 0.0001114 3.88E-05
708 0.0001113 3.84E-05
709 0.0001113 3.80E-05
710 0.0001112 3.78E-05
711 0.0001111 3.77E-05
712 0.000111 3.76E-05
713 0.000111 3.70E-05
714 0.000111 3.63E-05
715 0.000111 3.63E-05
716 0.0001107 3.62E-05
717 0.0001106 3.60E-05
718 0.0001097 3.60E-05
719 0.0001097 3.56E-05
720 0.0001096 3.54E-05
721 1.10E-05 3.52E-05
722 1.05E-05 3.47E-05
723 1.02E-05 3.47E-05
724 1.01E-05 3.35E-05
725 1.01E-05 3.32E-05
726 1.01E-05 3.26E-05
727 1.01E-05 3.26E-05
728 1.00E-05 3.17E-05
729 1.00E-05 3.17E-05
730 1.00E-05 3.17E-05
731 9.80E-06 3.16E-05
732 9.70E-06 3.13E-05
733 9.60E-06 3.12E-05
734 9.60E-06 3.10E-05
735 9.40E-06 3.06E-05
736 9.30E-06 3.04E-05
737 9.30E-06 2.99E-05
738 9.20E-06 2.78E-05
739 9.20E-06 2.74E-05
740 9.20E-06 2.70E-05
741 9.10E-06 2.66E-05
742 9.10E-06 2.64E-05
743 9.10E-06 2.63E-05
744 9.10E-06 2.62E-05
745 8.90E-06 2.59E-05
746 8.80E-06 2.58E-05
747 8.70E-06 2.46E-05
748 8.70E-06 2.41E-05
749 8.70E-06 2.41E-05
750 8.60E-06 2.39E-05
751 8.60E-06 2.31E-05
752 8.50E-06 2.30E-05
753 8.50E-06 2.25E-05
754 8.50E-06 2.23E-05
755 8.50E-06 2.21E-05
756 8.40E-06 2.20E-05
757 8.40E-06 2.19E-05
758 8.40E-06 2.18E-05
759 8.40E-06 2.18E-05
760 8.40E-06 2.18E-05
761 8.40E-06 2.16E-05
762 8.40E-06 2.13E-05
763 8.40E-06 2.13E-05
764 8.40E-06 2.12E-05
765 8.30E-06 2.12E-05
766 8.30E-06 2.12E-05
767 8.30E-06 2.11E-05
768 8.30E-06 2.10E-05
769 8.30E-06 2.05E-05
770 8.20E-06 2.00E-05
771 8.10E-06 1.99E-05
772 8.10E-06 1.98E-05
773 8.00E-06 1.96E-05
774 7.90E-06 1.95E-05
775 7.90E-06 1.94E-05
776 7.80E-06 1.94E-05
777 7.80E-06 1.92E-05
778 7.70E-06 1.91E-05
779 7.60E-06 1.91E-05
780 7.60E-06 1.87E-05
781 7.60E-06 1.83E-05
782 7.50E-06 1.81E-05
783 7.40E-06 1.74E-05
784 7.30E-06 1.69E-05
785 7.30E-06 1.64E-05
786 7.00E-06 1.61E-05
787 6.90E-06 1.52E-05
788 6.70E-06 1.49E-05
789 6.50E-06 1.45E-05
790 6.50E-06 1.45E-05
791 6.30E-06 1.40E-05
792 6.20E-06 1.32E-05
793 6.00E-06 1.30E-05
794 5.90E-06 1.29E-05
795 5.10E-06 1.09E-05
796 5.00E-06 1.07E-05
797 4.80E-06 1.00E-05
798 4.70E-06 9.80E-06
799 4.40E-06 9.70E-06
800 4.30E-06 9.20E-06
801 4.30E-06 8.90E-06
802 4.30E-06 8.90E-06
803 4.20E-06 8.70E-06
804 4.10E-06 8.70E-06
805 4.00E-06 8.30E-06
806 4.00E-06 8.30E-06
807 4.00E-06 8.00E-06
808 3.80E-06 7.50E-06
809 3.70E-06 7.40E-06
810 3.70E-06 7.20E-06
811 3.70E-06 6.80E-06
812 3.70E-06 6.70E-06
813 3.60E-06 6.60E-06
814 3.60E-06 6.60E-06
815 3.40E-06 6.00E-06
816 3.40E-06 5.90E-06
817 3.30E-06 5.80E-06
818 3.30E-06 5.80E-06
819 3.20E-06 5.50E-06
820 3.10E-06 5.50E-06
821 3.00E-06 5.50E-06
822 2.90E-06 5.40E-06
823 2.90E-06 5.30E-06
824 2.80E-06 5.10E-06
825 2.80E-06 5.00E-06
826 2.70E-06 4.80E-06
827 2.70E-06 4.70E-06
828 2.60E-06 4.50E-06
829 2.60E-06 4.50E-06
830 2.60E-06 4.40E-06
831 2.60E-06 4.40E-06
832 2.60E-06 4.20E-06
833 2.60E-06 4.20E-06
834 2.50E-06 4.10E-06
835 2.50E-06 4.10E-06
836 2.50E-06 4.00E-06
837 2.50E-06 4.00E-06
838 2.50E-06 3.60E-06
839 2.40E-06 3.60E-06
840 2.40E-06 3.40E-06
841 2.40E-06 3.30E-06
842 2.40E-06 3.30E-06
843 2.40E-06 3.30E-06
844 2.30E-06 3.30E-06
845 2.30E-06 3.20E-06
846 2.30E-06 3.20E-06
847 2.30E-06 3.10E-06
848 2.30E-06 3.10E-06
849 2.20E-06 3.10E-06
850 2.20E-06 3.00E-06
851 2.20E-06 3.00E-06
852 2.10E-06 3.00E-06
853 2.10E-06 2.90E-06
854 2.10E-06 2.80E-06
855 2.10E-06 2.80E-06
856 2.10E-06 2.80E-06
857 2.10E-06 2.80E-06
858 2.10E-06 2.80E-06
859 2.00E-06 2.70E-06
860 2.00E-06 2.70E-06
861 2.00E-06 2.60E-06
862 1.90E-06 2.60E-06
863 1.80E-06 2.50E-06
864 1.70E-06 2.50E-06
865 1.60E-06 2.40E-06
866 1.60E-06 2.40E-06
867 1.50E-06 2.30E-06
868 1.50E-06 2.30E-06
869 1.50E-06 2.20E-06
870 1.50E-06 2.20E-06
871 1.40E-06 2.20E-06
872 1.40E-06 2.10E-06
873 1.40E-06 2.00E-06
874 1.40E-06 2.00E-06
875 1.40E-06 1.90E-06
876 1.40E-06 1.90E-06
877 1.40E-06 1.90E-06
878 1.30E-06 1.90E-06
879 1.30E-06 1.80E-06
880 1.30E-06 1.70E-06
881 1.20E-06 1.50E-06
882 1.10E-06 1.50E-06
883 1.00E-06 1.40E-06
884 1.00E-06 1.40E-06
885 1.00E-06 1.30E-06
886 1.00E-06 1.20E-06
887 1.00E-06 1.20E-06
888 9.00E-07 1.20E-06
889 9.00E-07 1.20E-06
890 9.00E-07 1.20E-06
891 9.00E-07 1.20E-06
892 8.00E-07 1.20E-06
893 8.00E-07 1.10E-06
894 8.00E-07 1.00E-06
895 8.00E-07 9.00E-07
896 7.00E-07 8.00E-07
897 7.00E-07 8.00E-07
898 6.00E-07 7.00E-07
899 6.00E-07 7.00E-07
900 6.00E-07 5.00E-07

